Discovery of Thermonuclear Type-I X-ray Bursts from the X-ray binary MAXI J1807+132

MAXI J1807+132 is a low-mass X-ray binary (LMXB) first detected in outburst in 2017. Observations during the 2017 outburst did not allow for an unambiguous identification of the nature of the compact object. MAXI J1807+132 was detected in outburst again in 2019 and was monitored regularly with NICER. In this paper we report on five days of observations during which we detected three thermonuclear (Type-I) X-ray bursts, identifying the system as a neutron star LMXB. Time-resolved spectroscopy of the three Type-I bursts revealed typical characteristics expected for these phenomena. All three Type-I bursts show slow rises and long decays, indicative of mixed H/He fuel. We find no strong evidence that any of the Type-I bursts reached the Eddington Luminosity; however, under the assumption that the brightest X-ray burst underwent photospheric radius expansion, we estimate a <12.4kpc upper limit for the distance. We searched for burst oscillations during the Type-I bursts from MAXI J1807+132 and found none (<10% amplitude upper limit at 95% confidence level). Finally, we found that the brightest Type-I burst shows a ~1.6sec pause during the rise. This pause is similar to one recently found with NICER in a bright Type-I burst from the accreting millisecond X-ray pulsar SAX J1808.4-3658. The fact that Type-I bursts from both sources can show this type of pause suggests that the origin of the pauses is independent of the composition of the burning fuel, the peak luminosity of the Type-I bursts, or whether the NS is an X-ray pulsar.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
